Metric geometry on manifolds: two lectures

We discuss Besicovitch inequality, width, and systole of manifolds.

==> list-of-files-mnfld.txt <==
list-of-files-mnfld.txt
metrics-on-manifolds.tex
metrics-on-manifolds.ind
metrics-on-manifolds.bbl
library.bib
lectures.sty
curvature-free.tex
systole.tex
metrics-on-manifolds-sol.tex
mppics/pic-1320.mps
mppics/pic-1402.mps
mppics/pic-1405.mps
mppics/pic-27.mps
mppics/pic-23.mps
mppics/pic-1305.mps
mppics/pic-25.mps
mppics/pic-1310.mps
mppics/pic-1315.mps

